$K2$ Ultracool Dwarfs Survey. VI. White light superflares observed on an L5 dwarf and flare rates of L dwarfs

Kepler K2 long cadence data are used to study white light flares in a sample of 45 L dwarfs. We identified 11 flares on 9 L dwarfs with equivalent durations of (1.3 - 198) hr and total (UV/optical/IR) energies of $\geq$0.9 $\times$ 10$^{32}$ erg. Two superflares with energies of $>$10$^{33}$ erg were detected on an L5 dwarf: this is the coolest object so far on which flares have been identified. The larger superflare on this L5 dwarf has an energy of 4.6$\times$ 10$^{34}$ ergs and an amplitude of $>$300 times the photospheric level: so far, this is the largest amplitude flare detected by the $Kepler/K2$ mission. The next coolest star on which we identified a flare was an L2 dwarf: 2MASS J08585891+1804463. Combining the energies of all the flares which we have identified on 9 L dwarfs with the total observation time which was dedicated by $Kepler$ to all 45 L dwarfs, we construct a composite flare frequency distribution (FFD). The FFD slope is quite shallow (-0.51$\pm$0.17), consistent with earlier results reported by Paudel et al. (2018) for one particular L0 dwarf, for which the FFD slope was found to be -0.34. Using the composite FFD, we predict that, in early and mid-L dwarfs, a superflare of energy 10$^{33}$ erg occurs every 2.4 years and a superflare of energy 10$^{34}$ erg occurs every 7.9 years. Analysis of our L dwarf flares suggests that magnetic fields of $\geq$0.13-1.3 kG are present on the stellar surface: such fields could suppress Type II radio bursts.

==> 00README.txt <==
nohypertex

